PENELLOPE IV. A comparison between optical forbidden lines and $\rm H_2$ UV lines in the Orion OB1b and $\sigma$-Ori associations

Observing the spatial distribution and excitation processes of atomic and molecular gas in the inner regions (< 20 au) of young (< 10 Myr) protoplanetary disks helps us to understand the conditions for the formation and evolution of planetary systems. In the framework of the PENELLOPE and ULLYSES projects, we aim to characterize the atomic and molecular component of protoplanetary disks in a sample of 11 Classical T Tauri Stars (CTTs) of the Orion OB1 and $\sigma$-Orionis associations. We analyzed the flux-calibrated optical-forbidden lines and the fluorescent ultraviolet $\rm H_2$ progressions using spectra acquired with ESPRESSO at VLT, UVES at VLT and HST-COS. Line morphologies were characterized through Gaussian decomposition. We then focused on the properties of the narrow low-velocity (FWHM < 40 $km$ $s^{-1}$ and |$v_p$| < 30 $km$ $s^{-1}$) component (NLVC) of the [OI] 630 nm line, compared with the properties of the UV-$\rm H_2$ lines. We found that the [OI]630 NLVC and the UV-$\rm H_2$ lines are strongly correlated in terms of peak velocities, full width at half maximum, and luminosity. The luminosities of the [OI]630 NLVC and UV-$\rm H_2$ correlate with the accretion luminosity with a similar slope, as well as with the luminosity of the CIV 154.8, 155 nm doublet. We discuss such correlations in the framework of the currently suggested excitation processes for the [OI]630 NLVC. Our results can be interpreted in a scenario in which the [OI]630 NLVC and UV-$\rm H_2$ have a common disk origin with a partially overlapped radial extension. We also suggest that the excitation of the [OI] NLVC is mainly induced by stellar FUV continuum photons more than being of thermal origin. This study demonstrates the potential of contemporaneous wide-band high-resolution spectroscopy in linking different tracers of protoplanetary disks.

==> readme.txt <==
%                                                             readme.txt
% AA LaTeX class for Astronomy & Astrophysics
% read-me file
%                                                 (c) EDP Sciences, 2016
%                                            tex-support@edpsciences.org
%-----------------------------------------------------------------------
%
The following files are part of the macro package AA

  readme.txt      This file
  aa.cls          The document class file
  aadoc.pdf       User's Guide
  aa.dem          Example of an article (LaTeX source)


  bibtex/       Directory for BIBTeX style
   aa.bst       Bibliography style file
   natnotes.pdf Brief reference sheet for Natbib

All files are compressed in a single archive: aa-package.zip

%---------------------------------------------------------------------
%                            Main changes in the previous 8.x versions 
%---------------------------------------------------------------------

A&A accepts TeX files designed for LaTeX  as well as PDFLaTeX.
Depending on your preferred LaTeX engine (LaTeX or pdfLaTeX), figures 
should be sent as encapsulated PostScript files or in any other format 
as PDF, JPG, TIF, BMP, and GIF (compatible with pdfLaTeX).
The new macro does not include the classes traditabstract and structabstract
anymore. They are replaced by the command \abstract. 
See new instructions for details.

The aa class supports now the "e-prints" command with BibTeX. 
Two new LaTeX commands, \LEm{a note in the margin} and \LEt{note within the text}
have been added.
See the A&A Author's guide on the Web site for more information.
  
To enable compatibility with 7.x versions, an option has been 
added.
If you don't write structured references (according to
the author-year natbib style), use this option:
\documentclass[bibyear]{aa} 

%-----------------------------------------------------------------------
% Tips 
%-----------------------------------------------------------------------
% How to add in-text citation clickers that link to the corresponding
% ADS abstract pages.
%-----------------------------------------------------------------------

This is a latex recipe to turn the in-text citations into clickers (in
xdvi and the pdf or html output file) that link into ADS, opening the
corresponding abstract page in the browser.  In this manner, an
on-screen reader of your paper may open the cited abstract or download
the cited paper in parallel to reading your paper, without jumping to
the reference list of the latter.

Insert the following commands into the preamble of your latex file:
----------------------------------------
\usepackage{natbib,twoopt}
\usepackage[breaklinks=true]{hyperref} %% to avoid \citeads line fills
\bibpunct{(}{)}{;}{a}{}{,}             %% natbib format for A&A and ApJ
\makeatletter
  \newcommandtwoopt{\citeads}[3][][]{\href{http://adsabs.harvard.edu/abs/#3}%
    {\def\hyper@linkstart##1##2{}%
     \let\hyper@linkend\@empty\citealp[#1][#2]{#3}}}
  \newcommandtwoopt{\citepads}[3][][]{\href{http://adsabs.harvard.edu/abs/#3}%
    {\def\hyper@linkstart##1##2{}%
     \let\hyper@linkend\@empty\citep[#1][#2]{#3}}}
  \newcommandtwoopt{\citetads}[3][][]{\href{http://adsabs.harvard.edu/abs/#3}%
    {\def\hyper@linkstart##1##2{}%
     \let\hyper@linkend\@empty\citet[#1][#2]{#3}}}
  \newcommandtwoopt{\citeyearads}[3][][]%
    {\href{http://adsabs.harvard.edu/abs/#3}
    {\def\hyper@linkstart##1##2{}%
     \let\hyper@linkend\@empty\citeyear[#1][#2]{#3}}}
\makeatother
-------------------------------------------

Usage: use ADS biblabels and enter one per \citeads command, as in:

---------------------------
The existence of two emission features in the solar spectrum near
12~$\mu$m was announced by
\citetads{1981ApJ...247L..97M}. %% Murcray+others, MgI features
We explained them long ago
\citepads[see][]{1992A&A...253..567C}, %% Carlsson+Rutten+Shchukina MgI
using the standard model of the solar atmosphere formulated in the
monumental papers by Vernazza et al.\
(\citeyearads{1973ApJ...184..605V}, % VALI
 \citeyearads{1976ApJS...30....1V}, % VALII
 \citeyearads{1981ApJS...45..635V}). % VALIII
---------------------------

This trick was initially contributed by Robert J. Rutten.  The above
example of its usage is taken from his latex manual and template for
students at
http://www.staff.science.uu.nl/~rutte101/Report_recipe.html
%-----------------------------------------------------------------------

